Toward Near-Globally Optimal Nonlinear Model Predictive Control via Diffusion Models

Achieving global optimality in nonlinear model predictive control (NMPC) is challenging due to the non-convex nature of the underlying optimization problem. Since commonly employed local optimization techniques depend on carefully chosen initial guesses, this non-convexity often leads to suboptimal performance resulting from local optima. To overcome this limitation, we propose a novel diffusion model-based approach for near-globally optimal NMPC consisting of an offline and an online phase. The offline phase employs a local optimizer to sample from the distribution of optimal NMPC control sequences along generated system trajectories through random initial guesses. Subsequently, the generated diverse dataset is used to train a diffusion model to reflect the multi-modal distribution of optima. In the online phase, the trained model is leveraged to efficiently perform a variant of random shooting optimization to obtain near-globally optimal control sequences without relying on any initial guesses or online NMPC solving. The effectiveness of our approach is illustrated in a numerical simulation indicating high performance benefits compared to direct neural network approximations of NMPC and significantly lower computation times than online solving NMPC using global optimizers.

==> figure/PtgMultiModality.txt <==
step OurMethod MPCMG
0 100.000000 100.000000
1 100.000000 100.000000
2 100.000000 100.000000
3 100.000000 99.000000
4 100.000000 100.000000
5 100.000000 99.000000
6 100.000000 98.000000
7 100.000000 97.000000
8 99.000000 88.000000
9 98.000000 77.000000
10 82.000000 73.000000
11 63.000000 57.000000
12 51.000000 40.000000
13 37.000000 18.000000
14 29.000000 9.000000
15 23.000000 6.000000
16 11.000000 0.000000
17 13.000000 0.000000
18 7.000000 0.000000
19 7.000000 0.000000
20 0.000000 0.000000
21 1.000000 0.000000
22 0.000000 0.000000
23 0.000000 0.000000
24 0.000000 0.000000
25 0.000000 0.000000
26 0.000000 0.000000
27 3.000000 0.000000
28 10.000000 0.000000
29 8.000000 0.000000
30 7.000000 0.000000
31 10.000000 0.000000
32 12.000000 0.000000
33 9.000000 0.000000
34 11.000000 0.000000
35 8.000000 0.000000
36 6.000000 0.000000
37 8.000000 0.000000
38 5.000000 0.000000
39 4.000000 0.000000
40 1.000000 0.000000
41 0.000000 0.000000
42 0.000000 0.000000
43 0.000000 0.000000
44 0.000000 0.000000
45 0.000000 0.000000
46 0.000000 0.000000
47 0.000000 0.000000
48 0.000000 0.000000
49 0.000000 0.000000


==> figure/horizon_cost.txt <==
Horizon OurMethod_medianCost MPCMG_medianCost
16 0.981 1.0
32 0.513  0.483
64 0.199 0.196
128 0.096 0

==> figure/horizon_time.txt <==
Horizon OurMethod_meanTime MPCMG_meanTime
16 0.380881 0.297400 
32 0.397698   0.595865 
64 0.429100  1.568920
128 0.438729 9.324746 

==> figure/scalable_compare_cost.txt <==
GuessNum OurMethod_Cost MPCMG_Cost
1.0 0.7762 1.00
3.0 0.1188 0.1054
10.0 0.0892 0.0905
32.0 0.0887 0.0905
100.0 0.0888 0.0905
316.0 0.0887 0.0905
1000 0.0888 0.0905


==> figure/scalable_compare_time.txt <==
GuessNum OurMethod_Time MPCMG_Time
1.0 0.406114 0.327470
3.0 0.406806 0.926435
10.0 0.412263 3.117985
32.0 0.431907 10.029057
100 0.429076 31.091016
316.0 0.436441 98.777944
1000 0.974762 312.230574


==> figure/stateMultiModality.txt <==
step positive_mode_1_mean positive_mode_1_min positive_mode_1_max negative_mode_1_mean negative_mode_1_min negative_mode_1_max
0 3.100000 2.776479 3.705423 3.100000 2.775756 3.399770
1 3.100000 2.700064 3.374996 3.100000 2.704100 3.354532
2 3.110080 2.665932 3.390444 3.089860 2.697486 3.437910
3 3.129676 2.759923 3.464584 3.070145 2.635191 3.448444
4 3.158227 2.589003 3.484157 3.041435 2.665752 3.334113
5 3.195168 2.845339 3.613713 3.004330 2.620390 3.413690
6 3.239917 2.863133 3.621558 2.959459 2.593457 3.293374
7 3.291866 2.840395 3.586928 2.907482 2.606665 3.124177
8 3.350370 3.024202 3.721125 2.849097 2.495897 3.112611
9 3.414747 2.984922 3.798848 2.785035 2.457258 3.153393
10 3.484277 3.128178 3.799045 2.716057 2.410732 2.994083
11 3.558213 3.168243 3.894651 2.642935 2.366145 3.093889
12 3.635798 3.267054 4.138942 2.566438 2.328994 2.919517
13 3.716285 3.319267 4.180737 2.487303 2.260106 2.879242
14 3.798967 3.356026 4.225194 2.406213 1.973878 2.769029
15 3.883197 3.396519 4.262754 2.323776 2.001848 2.590666
16 3.968411 3.475001 4.302807 2.240505 1.895725 2.549188
17 4.054148 3.714983 4.416374 2.156809 1.941979 2.574674
18 4.140052 3.908358 4.554030 2.072989 1.840669 2.339803
19 4.225879 3.907550 4.503494 1.989243 1.590119 2.374456
20 4.311482 4.019626 4.713533 1.905679 1.555726 2.243291
21 4.396806 4.002176 4.743266 1.822324 1.573032 2.232355
22 4.481862 4.161433 4.821411 1.739152 1.381742 2.026903
23 4.566713 4.202522 4.880762 1.656094 1.243722 1.996377
24 4.651450 4.373871 5.127088 1.573070 1.402454 1.898795
25 4.736168 4.357232 5.075306 1.490002 1.094967 1.823729
26 4.820947 4.384643 5.158333 1.406835 1.133075 1.725244
27 4.905835 4.492766 5.282398 1.323555 0.904743 1.646790
28 4.990828 4.594544 5.466419 1.240201 0.877734 1.693913
29 5.075857 4.737504 5.464313 1.156879 0.820791 1.587946
30 5.160782 4.737676 5.471248 1.073763 0.791197 1.376340
31 5.245386 4.883397 5.686398 0.991101 0.659027 1.397074
32 5.329376 4.993610 5.620259 0.909206 0.499488 1.242054
33 5.412396 5.082488 5.752539 0.828446 0.477616 1.303268
34 5.494033 5.231904 5.763348 0.749232 0.488951 1.121152
35 5.573847 5.221201 5.966003 0.671996 0.332821 1.006758
36 5.651380 5.294805 6.022359 0.597167 0.378526 0.911096
37 5.726192 5.093122 6.193946 0.525158 0.146856 0.856491
38 5.797874 5.414402 6.161048 0.456337 0.061499 0.781967
39 5.866071 5.437280 6.174264 0.391020 0.154202 0.745195
40 5.930493 5.585988 6.271716 0.329453 0.052653 0.621717
41 5.990924 5.579677 6.323185 0.271814 -0.058366 0.605891
42 6.047226 5.758977 6.519640 0.218210 -0.190751 0.439284
43 6.099331 5.641196 6.473236 0.168679 -0.263523 0.535974
44 6.147240 5.661309 6.515076 0.123202 -0.160666 0.407598
45 6.191010 5.738426 6.580410 0.081707 -0.200190 0.329180
46 6.230746 5.892932 6.633802 0.044081 -0.317861 0.373527
47 6.266590 5.894973 6.687603 0.010179 -0.404975 0.452888
48 6.298712 5.781387 6.628624 -0.020169 -0.257516 0.232290
49 6.327300 5.973022 6.693589 -0.047147 -0.786536 0.305845


==> figure/step_cost.txt <==
Step OurMethod FullyCondDDPM
5 0.954978 1.000000
10 0.716901  0.789092
15 0.002284 0.115364
20 0.000000 0.098469
25 0.010056 0.098393

==> figure/step_time.txt <==
Step OurMethod FullyCondDDPM
5 0.155631 0.161684
10 0.215187  0.221846
15 0.273974 0.280009
20 0.334915 0.339445
25 0.394275 0.403834

==> figure/uDistribution.txt <==
xf1 f1r f1l xf2 f2r f2l xf3 f3r f3l xf4 f4r f4l xf5 f5r f5l xf6 f6r f6l 
-2896.0710990001 0.0000000000 -0.0000000000 -5264.5799330001 10.0000000000 10.0000000000 -281.2735060001 20.0000000000 20.0000000000 -1097.8383230001 30.0000000000 30.0000000000 -1956.4408050001 40.0000000000 40.0000000000 -2972.3213860001 50.0000000000 50.0000000000 
-2837.5632900910 1.0928126566 -1.0928126566 -5150.7962967173 10.2042556318 9.7957443682 -275.8874280001 21.9942355936 18.0057644064 -1075.0197588486 30.6669647126 29.3330352874 -1915.4606558082 40.5133858564 39.4866141436 -2923.4987965860 50.0456685096 49.9543314904 
-2779.0554811819 1.0335443254 -1.0335443254 -5037.0126604344 10.2167196075 9.7832803925 -270.5013500001 21.9959351693 18.0040648307 -1052.2011946971 30.6706639320 29.3293360680 -1874.4805066163 40.5221425330 39.4778574670 -2874.6762071718 50.0438900309 49.9561099691 
-2720.5476722728 0.9418386343 -0.9418386343 -4923.2290241516 10.2418297508 9.7581702492 -265.1152720001 21.9973363355 18.0026636645 -1029.3826305455 30.6767420722 29.3232579278 -1833.5003574243 40.5365211475 39.4634788525 -2825.8536177577 50.0410786621 49.9589213379 
-2662.0398633637 0.8269908756 -0.8269908756 -4809.4453878688 10.2830661108 9.7169338892 -259.7291940001 21.9984410639 18.0015589361 -1006.5640663940 30.6850701403 29.3149298597 -1792.5202082324 40.5561831046 39.4438168954 -2777.0310283435 50.0374431695 49.9625568305 
-2603.5320544546 0.6997132686 -0.6997132686 -4695.6617515859 10.3393967837 9.6606032163 -254.3431160001 21.9992515711 18.0007484289 -983.7455022425 30.6954712057 29.3045287943 -1751.5400590405 40.5806287632 39.4193712368 -2728.2084389294 50.0332388188 49.9667611812 
-2545.0242455455 0.5705043655 -0.5705043655 -4581.8781153031 10.4017054706 9.5982945294 -248.9570380001 21.9997703168 18.0002296832 -960.9269380910 30.7077239886 29.2922760114 -1710.5599098486 40.6091805460 39.3908194540 -2679.3858495152 50.0287382579 49.9712617421 
-2486.5164366364 0.4482786652 -0.4482786652 -4468.0944790203 10.4530838933 9.5469161067 -243.5709600001 22.0000000000 18.0000000000 -938.1083739395 30.7215673713 29.2784326287 -1669.5797606567 40.6409719669 39.3590280331 -2630.5632601011 50.0242033989 49.9757966011 
-2428.0086277274 0.3394886656 -0.3394886656 -4354.3108427375 10.4745536102 9.5254463898 -238.1848820001 21.9999435564 18.0000564436 -915.2898097880 30.7367057562 29.2632942438 -1628.5996114647 40.6749479536 39.3250520464 -2581.7406706870 50.0198624414 49.9801375586 
-2369.5008188183 0.2478199916 -0.2478199916 -4240.5272064546 10.4538834035 9.5461165965 -232.7988040001 21.9996041541 18.0003958459 -892.4712456364 30.7528151742 29.2471848258 -1587.6194622728 40.7098806534 39.2901193466 -2532.9180812728 50.0158948941 49.9841051059 
-2310.9930099092 0.1743956718 -0.1743956718 -4126.7435701718 10.3922195325 9.6077804675 -227.4127260001 21.9989851898 18.0010148102 -869.6526814849 30.7695500339 29.2304499661 -1546.6393130809 40.7444029575 39.2555970425 -2484.0954918587 50.0124258319 49.9875741681 
-2252.4852010001 0.1183279891 -0.1183279891 -4012.9599338890 10.3040441392 9.6959558608 -222.0266480001 21.9980902845 18.0019097155 -846.8341173334 30.7865503827 29.2134496173 -1505.6591638890 40.7770595835 39.2229404165 -2435.2729024445 50.0095290558 49.9904709442 
-2193.9773920910 0.0774223674 -0.0774223674 -3899.1762976061 10.2103262599 9.7896737401 -216.6405700001 21.9969232783 18.0030767217 -824.0155531819 30.8034495385 29.1965504615 -1464.6790146970 40.8063730692 39.1936269308 -2386.4503130304 50.0072376430 49.9927623570 
-2135.4695831819 0.0488606252 -0.0488606252 -3785.3926613233 10.1293008180 9.8706991820 -211.2544920001 21.9954882255 18.0045117745 -801.1969890304 30.8198819373 29.1801180627 -1423.6988655051 40.8309198253 39.1690801747 -2337.6277236162 50.0055597320 49.9944402680 
-2076.9617742728 0.0297484449 -0.0297484449 -3671.6090250405 10.0703996073 9.9296003927 -205.8684140001 21.9937893891 18.0062106109 -778.3784248789 30.8354910336 29.1645089664 -1382.7187163132 40.8494097780 39.1505902220 -2288.8051342021 50.0044972936 49.9955027064 
-2018.4539653637 0.0174781210 -0.0174781210 -3557.8253887576 10.0338487806 9.9661512194 -200.4823360001 21.9918312351 18.0081687649 -755.5598607273 30.8499370832 29.1500629168 -1341.7385671213 40.8607623218 39.1392376782 -2239.9825447879 50.0040659527 49.9959340473 
-1959.9461564546 0.0099123610 -0.0099123610 -3444.0417524748 10.0143368435 9.9856631565 -195.0962580001 21.9896184263 18.0103815737 -732.7412965758 30.8629046387 29.1370953613 -1300.7584179294 40.8641713971 39.1358286029 -2191.1599553738 50.0043144264 49.9956855736 
-1901.4383475455 0.0054281574 -0.0054281574 -3330.2581161920 10.0053382329 9.9946617671 -189.7101800001 21.9871558157 18.0128441843 -709.9227324243 30.8741095906 29.1258904094 -1259.7782687374 40.8591534864 39.1408465136 -2142.3373659597 50.0053426230 49.9946573770 
-1842.9305386364 0.0028712825 -0.0028712825 -3216.4744799092 10.0017442420 9.9982557580 -184.3241020001 21.9844484403 18.0155515597 -687.1041682728 30.8833055933 29.1166944067 -1218.7981195455 40.8455740307 39.1544259693 -2093.5147765455 50.0073177169 49.9926822831 
-1784.4227297273 0.0014676282 -0.0014676282 -3102.6908436263 10.0004993741 9.9995006259 -178.9380240001 21.9815015139 18.0184984861 -664.2856041213 30.8902897323 29.1097102677 -1177.8179703536 40.8236499910 39.1763500090 -2044.6921871314 50.0104875114 49.9895124886 
-1725.9149208182 0.0007251917 -0.0007251917 -2988.9072073435 10.0001251178 9.9998748822 -173.5519460001 21.9783204199 18.0216795801 -641.4670399698 30.8949073046 29.1050926954 -1136.8378211617 40.7939287144 39.2060712856 -1995.8695977172 50.0151901165 49.9848098835 
-1667.4071119091 0.0003465572 -0.0003465572 -2875.1235710607 10.0000274735 9.9999725265 -168.1658680001 21.9749107035 18.0250892965 -618.6484758182 30.8970556073 29.1029443927 -1095.8576719698 40.7572456061 39.2427543939 -1947.0470083031 50.0218585152 49.9781414848 
-1608.8993030001 0.0001602419 -0.0001602419 -2761.3399347778 10.0000058135 9.9999941865 -162.7797900001 21.9712780650 18.0287219350 -595.8299116667 30.8966866568 29.1033133432 -1054.8775227778 40.7146650803 39.2853349197 -1898.2244188889 50.0310181163 49.9689818837 
-1550.3914940910 0.0000717215 -0.0000717215 -2647.5562984950 10.0000046427 9.9999953573 -157.3937120001 21.9674283508 18.0325716492 -573.0113475152 30.8938087870 29.1061912130 -1013.8973735859 40.6674106243 39.3325893757 -1849.4018294748 50.0432750869 49.9567249131 
-1491.8836851819 0.0000310873 -0.0000310873 -2533.7726622122 10.0000216857 9.9999783143 -152.0076340001 21.9633675460 18.0366324540 -550.1927833637 30.8884871094 29.1115128906 -972.9172243940 40.6167904368 39.3832095632 -1800.5792400607 50.0592933133 49.9407066867 
-1433.3758762728 0.0000130542 -0.0000130542 -2419.9890259293 10.0001076292 9.9998923708 -146.6215560000 21.9591017662 18.0408982338 -527.3742192122 30.8808428425 29.1191571575 -931.9370752021 40.5641249640 39.4358750360 -1751.7566506465 50.0797583941 49.9202416059 
-1374.8680673637 0.0000053126 -0.0000053126 -2306.2053896465 10.0004690736 9.9995309264 -141.2354780000 21.9546372485 18.0453627515 -504.5556550607 30.8710515527 29.1289484473 -890.9569260101 40.5106818211 39.4893181789 -1702.9340612324 50.1053282037 49.8946717963 
-1316.3602584546 0.0000020959 -0.0000020959 -2192.4217533637 10.0017868592 9.9982131408 -135.8494000000 21.9499803436 18.0500196564 -481.7370909091 30.8593403709 29.1406596291 -849.9767768182 40.4576222351 39.5423777649 -1654.1114718182 50.1365712325 49.8634287675 
-1257.8524495455 0.0000008018 -0.0000008018 -2078.6381170809 10.0059539347 9.9940460653 -130.4633220000 21.9451375066 18.0548624934 -458.9185267576 30.8459842756 29.1540157244 -808.9966276263 40.4059614905 39.5940385095 -1605.2888824041 50.1738959684 49.8261040316 
-1199.3446406364 0.0000002974 -0.0000002974 -1964.8544807980 10.0173705476 9.9826294524 -125.0772440000 21.9401152886 18.0598847114 -436.0999626061 30.8313015492 29.1686984508 -768.0164784344 40.3565441649 39.6434558351 -1556.4662929899 50.2174767433 49.7825232567 
-1140.8368317273 0.0000001070 -0.0000001070 -1851.0708445152 10.0444231935 9.9555768065 -119.6911660000 21.9349203275 18.0650796725 -413.2813984546 30.8156485299 29.1843514701 -727.0363292425 40.3100334186 39.6899665814 -1507.6437035758 50.2671833798 49.7328166202 
-1082.3290228182 0.0000000373 -0.0000000373 -1737.2872082324 10.0997138494 9.9002861506 -114.3050880000 21.9295593393 18.0704406607 -390.4628343031 30.7994137892 29.2005862108 -686.0561800505 40.2669124371 39.7330875629 -1458.8211141617 50.3225232450 49.6774767550 
-1023.8212139091 0.0000000126 -0.0000000126 -1623.5035719495 10.1967424119 9.8032575881 -108.9190100000 21.9240391088 18.0759608912 -367.6442701516 30.7830118662 29.2169881338 -645.0760308586 40.2274954045 39.7725045955 -1409.9985247475 50.3826046040 49.6173953960 
-965.3134050000 0.0000000041 -0.0000000041 -1509.7199356667 10.3418061520 9.6581938480 -103.5329320000 21.9183664807 18.0816335193 -344.8257060000 30.7668766896 29.2331233104 -604.0958816667 40.1919451271 39.8080548729 -1361.1759353334 50.4461292410 49.5538707590 
-906.8055960909 0.0000000013 -0.0000000013 -1395.9362993839 10.5238919128 9.4761080872 -98.1468540000 21.9125483505 18.0874516495 -322.0071418485 30.7514548097 29.2485451903 -563.1157324748 40.1602945600 39.8397054400 -1312.3533459192 50.5114201168 49.4885798832 
-848.2977871818 0.0000000004 -0.0000000004 -1282.1526631010 10.7099217847 9.2900782153 -92.7607760000 21.9065916553 18.0934083447 -299.1885776970 30.7371985524 29.2628014476 -522.1355832829 40.1324699206 39.8675300794 -1263.5307565051 50.5764864936 49.4235135064 
-789.7899782728 0.0000000001 -0.0000000001 -1168.3690268182 10.8524458436 9.1475541564 -87.3746980000 21.9005033647 18.0994966353 -276.3700135455 30.7245591918 29.2754408082 -481.1554340909 40.1083136503 39.8916863497 -1214.7081670909 50.6391248026 49.3608751974 
-731.2821693637 0.0000000000 -0.0000000000 -1054.5853905354 10.9090431032 9.0909568968 -81.9886200000 21.8942904721 18.1057095279 -253.5514493940 30.7139802257 29.2860197743 -440.1752848990 40.0876060998 39.9123939002 -1165.8855776768 50.6970490282 49.3029509718 
-672.7743604546 0.0000000000 -0.0000000000 -940.8017542525 10.8626689284 9.1373310716 -76.6025420000 21.8879599851 18.1120400149 -230.7328852424 30.7058908192 29.2941091808 -399.1951357071 40.0700853542 39.9299146458 -1117.0629882626 50.7480401282 49.2519598718 
-614.2665515455 0.0000000000 -0.0000000000 -827.0181179697 10.7296756145 9.2703243855 -71.2164640000 21.8815189169 18.1184810831 -207.9143210909 30.7006994686 29.2993005314 -358.2149865152 40.0554650287 39.9445349713 -1068.2403988485 50.7901006283 49.2098993717 
-555.7587426364 0.0000000000 -0.0000000000 -713.2344816869 10.5505914793 9.4494085207 -65.8303860000 21.8749742772 18.1250257228 -185.0957569394 30.6987879244 29.3012120756 -317.2348373233 40.0434501345 39.9565498655 -1019.4178094344 50.8215986324 49.1784013676 
-497.2509337273 0.0000000000 -0.0000000000 -599.4508454041 10.3706524354 9.6293475646 -60.4443080000 21.8683330637 18.1316669363 -162.2771927879 30.7005054000 29.2994946000 -276.2546881313 40.0337512414 39.9662487586 -970.5952200202 50.8413855739 49.1586144261 
-438.7431248182 0.0000000000 -0.0000000000 -485.6672091212 10.2224320235 9.7775679765 -55.0582300000 21.8616022532 18.1383977468 -139.4586286364 30.7061630881 29.2938369119 -235.2745389394 40.0260971942 39.9739028058 -921.7726306061 50.8488743429 49.1511256571 
-380.2353159091 0.0000000000 -0.0000000000 -371.8835728384 10.1188462081 9.8811537919 -49.6721520000 21.8547887930 18.1452112070 -116.6400644849 30.7160290033 29.2839709967 -194.2943897475 40.0202465989 39.9797534011 -872.9500411919 50.8440688958 49.1559311042 
-321.7275070000 0.0000000000 -0.0000000000 -258.0999365556 10.0566254274 9.9433745726 -44.2860740000 21.8478995923 18.1521004077 -93.8215003333 30.7303231673 29.2696768327 -153.3142405556 40.0159982219 39.9840017781 -824.1274517778 50.8275425626 49.1724574374 
-263.2196980909 0.0000000000 -0.0000000000 -144.3163002727 10.0248598656 9.9751401344 -38.8999960000 21.8409415145 18.1590584855 -71.0029361818 30.7492131626 29.2507868374 -112.3340913636 40.0132003580 39.9867996420 -775.3048623636 50.8003691289 49.1996308711 
-204.7118891818 0.0000000000 -0.0000000000 -30.5326639899 10.0130660347 9.9869339653 -33.5139180000 21.8339213682 18.1660786318 -48.1843720303 30.7728100847 29.2271899153 -71.3539421717 40.0117591376 39.9882408624 -726.4822729495 50.7640171822 49.2359828178 
-146.2040802727 0.0000000000 -0.0000000000 83.2509722929 10.0164294562 9.9835705438 -28.1278400000 21.8268459001 18.1731540999 -25.3658078788 30.8011649365 29.1988350635 -30.3737929798 40.0116456499 39.9883543501 -677.6596835354 50.7202229628 49.2797770372 
-87.6962713636 0.0000000000 -0.0000000000 197.0346085758 10.0388763070 9.9611236930 -22.7417620000 21.8197217866 18.1802782134 -2.5472437273 30.8342655186 29.1657344814 10.6063562121 40.0129016779 39.9870983221 -628.8370941212 50.6708590857 49.3291409143 
-29.1884624545 0.0000000000 -0.0000000000 310.8182448586 10.0950764150 9.9049235850 -17.3556840000 21.8125556264 18.1874443736 20.2713204242 30.8720338853 29.1279661147 51.5865054040 40.0156437529 39.9843562471 -580.0145047071 50.6178155785 49.3821844215 
29.3193464545 0.0000000000 -0.0000000000 424.6018811414 10.2102763645 9.7897236355 -11.9696060000 21.8053539331 18.1946460669 43.0898845758 30.9143244465 29.0856755535 92.5666545960 40.0200651783 39.9799348217 -531.1919152929 50.5629059717 49.4370940283 
87.8271553636 0.0000000000 -0.0000000000 538.3855174242 10.4140033667 9.5859966333 -6.5835280000 21.7981231282 18.2018768718 65.9084487273 30.9609228065 29.0390771935 133.5468037879 40.0264356457 39.9735643543 -482.3693258788 50.5078055763 49.4921944237 
146.3349642727 0.0000000000 -0.0000000000 652.1691537071 10.7238677861 9.2761322139 -1.1974500000 21.7908695339 18.2091304661 88.7270128788 31.0115454403 28.9884545597 174.5269529798 40.0350981050 39.9649018950 -433.5467364646 50.4540228975 49.5459771025 
204.8427731818 0.0000000000 -0.0000000000 765.9527899899 11.1223331702 8.8776668298 4.1886280000 21.7835993665 18.2164006335 111.5455770303 31.0658403083 28.9341596917 215.5071021717 40.0464626679 39.9535373321 -384.7241470505 50.4028997278 49.5971002722 
263.3505820909 0.0000000000 -0.0000000000 879.7364262727 11.5405791272 8.4594208728 9.5747060000 21.7763187299 18.2236812701 134.3641411818 31.1233885101 28.8766114899 256.4872513636 40.0609975293 39.9390024707 -335.9015576364 50.3556318910 49.6443681090 
321.8583910000 0.0000000000 -0.0000000000 993.5200625556 11.8688668682 8.1311331318 14.9607840000 21.7690336094 18.2309663906 157.1827053333 31.1837070672 28.8162929328 297.4674005556 40.0792171554 39.9207828446 -287.0789682222 50.3133013712 49.6866986288 
380.3661999091 0.0000000000 -0.0000000000 1107.3036988384 12.0000000000 8.0000000000 20.3468620000 21.7617498658 18.2382501342 180.0012694849 31.2462529132 28.7537470868 338.4475497475 40.1016682761 39.8983317239 -238.2563788081 50.2769114901 49.7230885099 
438.8740088182 0.0000000000 -0.0000000000 1221.0873351212 11.8849420009 8.1150579991 25.7329400000 21.7544732294 18.2455267706 202.8198336364 31.3104281431 28.6895718569 379.4276989394 40.1289144527 39.8710855473 -189.4337893939 50.2474192014 49.7525807986 
497.3818177273 0.0000000000 -0.0000000000 1334.8709714041 11.5620696385 8.4379303615 31.1190180000 21.7472092948 18.2527907052 225.6383977879 31.3755865474 28.6244134526 420.4078481313 40.1615200892 39.8384799108 -140.6111999798 50.2257614399 49.7742385601 
555.8896266364 0.0000000000 -0.0000000000 1448.6546076869 11.1366458961 8.8633541039 36.5050960000 21.7399635157 18.2600364843 248.4569619394 31.4410414228 28.5589585772 461.3879973233 40.2000346346 39.7999653654 -91.7886105656 50.2128747861 49.7871252139 
614.3974355455 0.0000000000 -0.0000000000 1562.4382439697 10.7253228146 9.2746771854 41.8911740000 21.7327411999 18.2672588001 271.2755260909 31.5060746088 28.4939253912 502.3681465152 40.2449773453 39.7550226547 -42.9660211515 50.2097087495 49.7902912505 
672.9052444546 0.0000000000 -0.0000000000 1676.2218802525 10.4054559363 9.5945440637 47.2772520000 21.7255475046 18.2744524954 294.0940902424 31.5699466589 28.4300533411 543.3482957071 40.2968223472 39.7031776528 5.8565682626 50.2172324361 49.7827675639 
731.4130533637 0.0000000000 -0.0000000000 1790.0055165354 10.1983557375 9.8016442625 52.6633300000 21.7183874320 18.2816125680 316.9126543940 31.6319080091 28.3680919909 584.3284448990 40.3559829485 39.6440170515 54.6791576768 50.2364324791 49.7635675209 
789.9208622728 0.0000000001 -0.0000000001 1903.7891528182 10.0848527857 9.9151472143 58.0494080000 21.7112658256 18.2887341744 339.7312185455 31.6912109626 28.3087890374 625.3085940909 40.4227933836 39.5772066164 103.5017470909 50.2682975580 49.7317024420 
848.4286711818 0.0000000003 -0.0000000003 2017.5727891010 10.0317160807 9.9682839193 63.4354860000 21.7041873657 18.2958126343 362.5497826970 31.7471222663 28.2528777337 666.2887432829 40.4974856413 39.5025143587 152.3243365051 50.3137826252 49.6862173748 
906.9364800909 0.0000000011 -0.0000000011 2131.3564253839 10.0103511802 9.9896488198 68.8215640000 21.6971565666 18.3028434334 385.3683468485 31.7989360188 28.2010639812 707.2688924748 40.5801590122 39.4198409878 201.1469259192 50.3737452045 49.6262547955 
965.4442890000 0.0000000038 -0.0000000038 2245.1400616667 10.0029480110 9.9970519890 74.2076420000 21.6901777726 18.3098222274 408.1869110000 31.8459866177 28.1540133823 748.2490416667 40.6707406873 39.3292593127 249.9695153334 50.4488477701 49.5511522299 
1023.9520979091 0.0000000125 -0.0000000125 2358.9236979495 10.0007322367 9.9992677633 79.5937200000 21.6832551556 18.3167448444 431.0054751516 31.8876614341 28.1123385659 789.2291908586 40.7689372512 39.2310627488 298.7921047475 50.5394247609 49.4605752391 
1082.4599068182 0.0000000399 -0.0000000399 2472.7073342324 10.0001585369 9.9998414631 84.9797980000 21.6763927120 18.3236072880 453.8240393031 31.9234128888 28.0765871112 830.2093400505 40.8741791799 39.1258208201 347.6146941617 50.6453200698 49.3546799302 
1140.9677157273 0.0000001231 -0.0000001231 2586.4909705152 10.0000299058 9.9999700942 90.3658760000 21.6695942606 18.3304057394 476.6426034546 31.9527696073 28.0472303927 871.1894892425 40.9855631716 39.0144368284 396.4372835758 50.7657098990 49.2342901010 
1199.4755246364 0.0000003658 -0.0000003658 2700.2746067980 10.0000049131 9.9999950869 95.7519540000 21.6628634399 18.3371365601 499.4611676061 31.9753463421 28.0246536579 912.1696384344 41.1017998628 38.8982001372 445.2598729899 50.8989349741 49.1010650259 
1257.9833335455 0.0000010479 -0.0000010479 2814.0582430809 10.0000007050 9.9999992950 101.1380320000 21.6562037067 18.3437962933 522.2797317576 31.9908523769 28.0091476231 953.1497876263 41.2211765943 38.7788234057 494.0824624041 51.0423730050 48.9576269950 
1316.4911424546 0.0000028931 -0.0000028931 2927.8418793637 10.0000001072 9.9999998928 106.5241100000 21.6496183342 18.3503816658 545.0982959091 31.9990981650 28.0009018350 994.1299368182 41.3415457880 38.6584542120 542.9050518182 51.1923846957 48.8076153043 
1374.9989513637 0.0000076979 -0.0000076979 3041.6255156465 10.0000001478 9.9999998522 111.9101880000 21.6431104105 18.3568895895 567.9168600607 32.0000000000 28.0000000000 1035.1100860101 41.4603486863 38.5396513137 591.7276412324 51.3443627696 48.6556372304 
1433.5067602728 0.0000197405 -0.0000197405 3155.4091519293 10.0000008397 9.9999991603 117.2962660000 21.6366828377 18.3633171623 590.7354242122 31.9935825754 28.0064174246 1076.0902352021 41.5746814761 38.4253185239 640.5502306465 51.4929027500 48.5070972500 
1492.0145691819 0.0000487885 -0.0000487885 3269.1927882122 10.0000044225 9.9999955775 122.6823440001 21.6303383308 18.3696616692 613.5539883637 31.9799793527 28.0200206473 1117.0703843940 41.6814062931 38.3185937069 689.3728200607 51.6320975039 48.3679024961 
1550.5223780910 0.0001162118 -0.0001162118 3382.9764244950 10.0000202996 9.9999797004 128.0684220001 21.6240794170 18.3759205830 636.3725525152 31.9594307234 28.0405692766 1158.0505335859 41.7773038141 38.2226961859 738.1954094748 51.7559372939 48.2440627061 
1609.0301870001 0.0002667817 -0.0002667817 3496.7600607778 10.0000812589 9.9999187411 133.4545000001 21.6179084355 18.3820915645 659.1911166667 31.9322800185 28.0677199815 1199.0306827778 41.8592579311 38.1407420689 787.0179988889 51.8587769881 48.1412230119 
1667.5379959091 0.0005902481 -0.0005902481 3610.5436970607 10.0002843109 9.9997156891 138.8405780001 21.6118275370 18.3881724630 682.0096808182 31.8989674856 28.1010325144 1240.0108319698 41.9244573982 38.0755426018 835.8405883031 51.9358163557 48.0641836443 
1726.0458048182 0.0012585929 -0.0012585929 3724.3273333435 10.0008719126 9.9991280874 144.2266560001 21.6058386840 18.3941613160 704.8282449698 31.8600224127 28.1399775873 1280.9909811617 41.9705953646 38.0294046354 884.6631777172 51.9835317281 48.0164682719 
1784.5536137273 0.0025864673 -0.0025864673 3838.1109696263 10.0023517056 9.9976482944 149.6127340001 21.5999436508 18.4000563492 727.6468091213 31.8160536317 28.1839463683 1321.9711303536 41.9960461612 38.0039538388 933.4857671314 52.0000000000 48.0000000000 
1843.0614226364 0.0051226971 -0.0051226971 3951.8946059092 10.0056005862 9.9943994138 154.9988120001 21.5941440241 18.4058559759 750.4653732728 31.7677386753 28.2322613247 1362.9512795455 42.0000000000 38.0000000000 982.3083565455 51.9850691513 48.0149308487 
1901.5692315455 0.0097782045 -0.0097782045 4065.6782421920 10.0118280035 9.9881719965 160.3848900001 21.5884412035 18.4115587965 773.2839374243 31.7158118934 28.2841881066 1403.9314287374 41.9825403001 38.0174596999 1031.1309459597 51.9403511099 48.0596488901 
1960.0770404546 0.0179881695 -0.0179881695 4179.4618784748 10.0222530308 9.9777469692 165.7709680001 21.5828364024 18.4171635976 796.1025015758 31.6610518506 28.3389481494 1444.9115779294 41.9446546269 38.0553453731 1079.9535353738 51.8690389243 48.1309610757 
2018.5848493637 0.0318919320 -0.0318919320 4293.2455147576 10.0374659745 9.9625340255 171.1570460001 21.5773306492 18.4226693508 818.9210657273 31.6042683331 28.3957316669 1485.8917271213 41.8881777737 38.1118222263 1128.7761247879 51.7755759664 48.2244240336 
2077.0926582728 0.0544928120 -0.0544928120 4407.0291510405 10.0567034167 9.9432965833 176.5431240001 21.5719247883 18.4280752117 841.7396298789 31.5462892800 28.4537107200 1526.8718763132 41.8156732087 38.1843267913 1177.5987142021 51.6652254625 48.3347745375 
2135.6004671819 0.0897347443 -0.0897347443 4520.8127873233 10.0775144484 9.9224855516 181.9292020001 21.5666194815 18.4333805185 864.5581940304 31.4879479375 28.5120520625 1567.8520255051 41.7302658291 38.2697341709 1226.4213036162 51.5436004329 48.4563995671 
2194.1082760910 0.1424110012 -0.1424110012 4634.5964236061 10.0962690191 9.9037309809 187.3152800001 21.5614152095 18.4385847905 887.3767581819 31.4300704991 28.5699295009 1608.8321746970 41.6354437864 38.3645562136 1275.2438930304 51.4162153742 48.5837846258 
2252.6160850001 0.2178143252 -0.2178143252 4748.3800598890 10.1094811371 9.8905188629 192.7013580001 21.5563122739 18.4436877261 910.1953223334 31.3734644561 28.6265355439 1649.8123238890 41.5348495130 38.4651504870 1324.0664824445 51.2881121670 48.7118878330 
2311.1238939092 0.3210612178 -0.3210612178 4862.1636961718 10.1152153690 9.8847846310 198.0874360001 21.5513107986 18.4486892014 933.0138864849 31.3189078363 28.6810921637 1690.7924730809 41.4320798383 38.5679201617 1372.8890718587 51.1635960829 48.8364039171 
2369.6317028183 0.4560855825 -0.4560855825 4975.9473324546 10.1135946545 9.8864053455 203.4735140001 21.5464107325 18.4535892675 955.8324506364 31.2671394593 28.7328605407 1731.7726222728 41.3305124657 38.6694875343 1421.7116612728 51.0460970539 48.9539029461 
2428.1395117274 0.6243966607 -0.6243966607 5089.7309687375 10.1061264746 9.8938735254 208.8595920001 21.5416118507 18.4583881493 978.6510147880 31.2188502871 28.7811497129 1772.7527714647 41.2331716595 38.7668283405 1470.5342506870 50.9381506947 49.0618493053 
2486.6473206364 0.8238141950 -0.8238141950 5203.5146050203 10.0946692455 9.9053307545 214.2456700001 21.5369137577 18.4630862423 1001.4695789395 31.1746759017 28.8253240983 1813.7329206567 41.1426404871 38.8573595129 1519.3568401011 50.8414766760 49.1585233240 
2545.1551295455 1.0474933806 -1.0474933806 5317.2982413031 10.0810971155 9.9189028845 219.6317480001 21.5323158893 18.4676841107 1024.2881430910 31.1351900976 28.8648099024 1854.7130698486 41.0610211640 38.9389788360 1568.1794295152 50.7571215750 49.2428784250 
2603.6629384546 1.2835878248 -1.2835878248 5431.0818775859 10.0676800972 9.9323199028 225.0178260001 21.5278175152 18.4721824848 1047.1067072425 31.1008995429 28.8991004571 1895.6932190405 40.9899396737 39.0100603263 1617.0020189294 50.6856303922 49.3143696078 
2662.1707473637 1.5158327314 -1.5158327314 5544.8655138688 10.0571153298 9.9428846702 230.4039040001 21.5234177417 18.4765822583 1069.9252713940 31.0722394347 28.9277605653 1936.6733682324 40.9305864311 39.0694135689 1665.8246083435 50.6272149690 49.3727850310 
2720.6785562728 1.7251529811 -1.7251529811 5658.6491501516 10.0514606307 9.9485393693 235.7899820001 21.5191155144 18.4808844856 1092.7438355455 31.0495700572 28.9504299428 1977.6535174243 40.8837817000 39.1162183000 1714.6471977577 50.5818966636 49.4181033364 
2779.1863651819 1.8921431687 -1.8921431687 5772.4327864344 10.0506776101 9.9493223899 241.1760600001 21.5149096214 18.4850903786 1115.5623996971 31.0331741432 28.9668258568 2018.6336666163 40.8500529234 39.1499470766 1763.4697871718 50.5496120375 49.4503879625 
2837.6941740910 2.0000000000 -2.0000000000 5886.2164227173 10.0523655179 9.9476344821 246.5621380001 21.5107986955 18.4892013045 1138.3809638486 31.0232549422 28.9767450578 2059.6138158082 40.8297110810 39.1702889190 1812.2923765860 50.5302810025 49.4697189975 
2896.2019830001 0.0000000000 -0.0000000000 6000.0000590001 10.0000000000 10.0000000000 251.9482160001 20.0000000000 20.0000000000 1161.1995280001 30.0000000000 30.0000000000 2100.5939650001 40.0000000000 40.0000000000 1861.1149660001 50.0000000000 50.0000000000 
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    
                                    

